C Analyzer : A Static Program Analysis Tool for C Programs

In our times, when the world is increasingly becoming more dependent on software programs, writing bug-free, correct programs is crucial. Program verification based on formal methods can guarantee this by detecting run-time errors in safety-critical systems to avoid possible adverse impacts on human life and save time and money. This project work tries to leverage Abstract Interpretation techniques for static analysis of C programs. C Analyzer is a tool developed for static analysis of C programs. This implementation of C Analyzer provides a plug-and-play domain architecture for multiple abstract domains to be used. C Analyzer supports four abstract domains - Interval, Octagon, Polyhedra, and Bit Vector. We use these different domains for required precision in program verification. C Analyzer tool uses LLVM C/C++ compiler frontend Clang API to generate and traverse the Control Flow Graph (CFG) of a given C program. This tool generates invariants in different abstract domains for statements in basic blocks of CFG during CFG traversal. Using these invariants, some properties of a program, such as dividing by zero, modulus zero, arithmetic overflow, etc., can be analyzed. We also use a source-to-source transformation tool, CIL (Common Intermediate language), to transform some C constructs into simpler constructs, such as transforming logical operators, switch statements, and conditional operators into if-else ladders and transforming do-while and for loops into while loops. Using C Analyzer, C program constructs such as declarations, assignments, binary operations (arithmetic, relational, bitwise shift, etc.), conditions (if-else), loops (while, do while, for loop), nested conditions, and nested loops can be analyzed. Currently, this tool does not support arrays, structures, unions, pointers, or function calls.

==> images/test_if.txt <==
test.c:1:1

--------------------------------------------------

 Print function:

int main() {
    int x;
    x = 10;
    if (x > 5)
        x = x + 1;
    else
        x = 0;
    return 0;
}


--------------------------------------------------

 Done pre-processing in VisitFunctionDecl()

 + Constructor Analyzer(ci, functionDecl, my_cfg, blockList, edgeMatrix) called.

 m_blockList after createEdgematrix() is: 

 m_blockList[0] : 0x924804c - blockId = 5
 m_blockList[1] : 0x9247fe0 - blockId = 4
 m_blockList[2] : 0x9247f74 - blockId = 3
 m_blockList[3] : 0x9247f10 - blockId = 2
 m_blockList[4] : 0x9247eac - blockId = 1
 m_blockList[5] : 0x9247e48 - blockId = 0
--------------------------------------------------

 m_edgeMatrix after createEdgematrix() is: 

|  xx-> xx  xx-> xx  xx-> xx  xx-> xx  xx-> xx  xx-> xx|
|   1->  0  xx-> xx  xx-> xx  xx-> xx  xx-> xx  xx-> xx|
|  xx-> xx   2->  1  xx-> xx  xx-> xx  xx-> xx  xx-> xx|
|  xx-> xx   3->  1  xx-> xx  xx-> xx  xx-> xx  xx-> xx|
|  xx-> xx  xx-> xx   4->  2   4->  3  xx-> xx  xx-> xx|
|  xx-> xx  xx-> xx  xx-> xx  xx-> xx   5->  4  xx-> xx|
--------------------------------------------------
 Done with constructor Analyzer().

 + Constructor Interval(ci, functionDecl, my_cfg,blockList, edgeMatrix) called.

 Interval manager is created.

 Library: box  Version: 1.0 with NUM_MPQ

 Interval environment is created.

 Done with constructor Interval().

 + Interval object created and Analyzer now points to Interval.

 + processCFG() started

--------------------------------------------------

 [B5 (ENTRY)]
   Succs (1): B4


 + abstract value after this block is processed
interval of dim (0,0):

 + updating MyCFGInfo ...

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
5	0x924804c	Empty	interval of dim (0,0):

 blockAbsVal 0x9250da8
----		----		----

--------------------------------------------------

 [B4]
   1: int x;
   2: x = 10
   3: x > 5
   T: if [B4.3]
   Preds (1): B5
   Succs (2): B3 B2

 + abstract value after copy for isUniqueSucc
interval of dim (0,0):

 + abstract value after this block is processed
interval of dim (1,0):
       x in [10,10]

 + abstract value after block terminator is processed
interval of dim (1,0):
       x in [10,10]
interval of dim (1,0):
       x in [6,+oo]
interval of dim (1,0):
       x in [-oo,5]

 + updating MyCFGInfo ...

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
5	0x924804c	Empty	interval of dim (0,0):

 blockAbsVal 0x9250da8
----		----		----
4	0x9247fe0	If	interval of dim (1,0):
       x in [10,10]

 blockAbsVal 0x9252550
interval of dim (1,0):
       x in [6,+oo]

 condAbsVal 0x92524d0
interval of dim (1,0):
       x in [-oo,5]

 negCondAbsVal 0x92523b0
----

--------------------------------------------------

 [B3]
   1: x = x + 1
   Preds (1): B4
   Succs (1): B1

 inside meetAbsVal()

 val 1 
interval of dim (1,0):
       x in [10,10]

 val 2 
interval of dim (1,0):
       x in [6,+oo]

 abs val after meet 
interval of dim (1,0):
       x in [10,10]

 + @begin of block 3  abstract value after meet
interval of dim (1,0):
       x in [10,10]

 + abstract value after this block is processed
interval of dim (1,0):
       x in [11,11]

 + updating MyCFGInfo ...

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
5	0x924804c	Empty	interval of dim (0,0):

 blockAbsVal 0x9250da8
----		----		----
4	0x9247fe0	If	interval of dim (1,0):
       x in [10,10]

 blockAbsVal 0x9252550
interval of dim (1,0):
       x in [6,+oo]

 condAbsVal 0x92524d0
interval of dim (1,0):
       x in [-oo,5]

 negCondAbsVal 0x92523b0
----
3	0x9247f74	None	interval of dim (1,0):
       x in [11,11]

 blockAbsVal 0x9253240
----		----		----

--------------------------------------------------

 [B2]
   1: x = 0
   Preds (1): B4
   Succs (1): B1

 inside meetAbsVal()

 val 1 
interval of dim (1,0):
       x in [10,10]

 val 2 
interval of dim (1,0):
       x in [-oo,5]

 abs val after meet 
interval of dim (1,0): bottom

 + @begin of block 2  abstract value after meet
interval of dim (1,0): bottom

 + abstract value after this block is processed
interval of dim (1,0): bottom

 + updating MyCFGInfo ...

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
5	0x924804c	Empty	interval of dim (0,0):

 blockAbsVal 0x9250da8
----		----		----
4	0x9247fe0	If	interval of dim (1,0):
       x in [10,10]

 blockAbsVal 0x9252550
interval of dim (1,0):
       x in [6,+oo]

 condAbsVal 0x92524d0
interval of dim (1,0):
       x in [-oo,5]

 negCondAbsVal 0x92523b0
----
3	0x9247f74	None	interval of dim (1,0):
       x in [11,11]

 blockAbsVal 0x9253240
----		----		----
2	0x9247f10	None	interval of dim (1,0): bottom

 blockAbsVal 0x9253540
----		----		----

--------------------------------------------------

 [B1]
   1: return 0;
   Preds (2): B2 B3
   Succs (1): B0

 inside joinAbsVal()

 val 1
interval of dim (1,0): bottom

 val 2
interval of dim (1,0):
       x in [11,11]

 joined abs val
interval of dim (1,0):
       x in [11,11]

 + @begin of block 1  abstract value after join
interval of dim (1,0):
       x in [11,11]

 + abstract value after this block is processed
interval of dim (1,0):
       x in [11,11]

 + updating MyCFGInfo ...

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
5	0x924804c	Empty	interval of dim (0,0):

 blockAbsVal 0x9250da8
----		----		----
4	0x9247fe0	If	interval of dim (1,0):
       x in [10,10]

 blockAbsVal 0x9252550
interval of dim (1,0):
       x in [6,+oo]

 condAbsVal 0x92524d0
interval of dim (1,0):
       x in [-oo,5]

 negCondAbsVal 0x92523b0
----
3	0x9247f74	None	interval of dim (1,0):
       x in [11,11]

 blockAbsVal 0x9253240
----		----		----
2	0x9247f10	None	interval of dim (1,0): bottom

 blockAbsVal 0x9253540
----		----		----
1	0x9247eac	None	interval of dim (1,0):
       x in [11,11]

 blockAbsVal 0x9253d38
----		----		----

--------------------------------------------------

 [B0 (EXIT)]
   Preds (1): B1

 + abstract value after copy for isUniqueSucc
interval of dim (1,0):
       x in [11,11]

 + abstract value after this block is processed
interval of dim (1,0):
       x in [11,11]

 + updating MyCFGInfo ...

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
5	0x924804c	Empty	interval of dim (0,0):

 blockAbsVal 0x9250da8
----		----		----
4	0x9247fe0	If	interval of dim (1,0):
       x in [10,10]

 blockAbsVal 0x9252550
interval of dim (1,0):
       x in [6,+oo]

 condAbsVal 0x92524d0
interval of dim (1,0):
       x in [-oo,5]

 negCondAbsVal 0x92523b0
----
3	0x9247f74	None	interval of dim (1,0):
       x in [11,11]

 blockAbsVal 0x9253240
----		----		----
2	0x9247f10	None	interval of dim (1,0): bottom

 blockAbsVal 0x9253540
----		----		----
1	0x9247eac	None	interval of dim (1,0):
       x in [11,11]

 blockAbsVal 0x9253d38
----		----		----
0	0x9247e48	Empty	interval of dim (1,0):
       x in [11,11]

 blockAbsVal 0x9254080
----		----		----

 Analyzer destructor: you wasted my time!


==> images/test_while_simple.txt <==
/home/rajendra/data/MTP/CAnalyzer_multi_domain/testdata/test_while_simple.c:1:1

--------------------------------------------------

 Print function:

int main() {
    int a = 6, b = 2;
    while (a > 0)
        {
            a = a - 1;
        }
    b = a + b;
    return 0;
}

--------------------------------------------------

 [B6 (ENTRY)]
   Succs (1): B5

 + abstract value after this block is processed
interval of dim (0,0):

 + updating MyCFGInfo ...

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x994d160	Empty	interval of dim (0,0):

 blockAbsVal 0x9955ef0
----		----		----

--------------------------------------------------

 [B5]
   1: int a = 6;
   2: int b = 2;
   Preds (1): B6
   Succs (1): B2

 + abstract value after copy for isUniqueSucc
interval of dim (0,0):

 + abstract value after this block is processed
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 + updating MyCFGInfo ...

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x994d160	Empty	interval of dim (0,0):

 blockAbsVal 0x9955ef0
----		----		----
5	0x994d0e0	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x99574e8
----		----		----

--------------------------------------------------

 [B2]
   1: a > 0
   T: while [B2.1]
   Preds (2): B3 B5
   Succs (2): B4 B1

 + @begin of block 2  abstract value after join
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 + abstract value after block terminator is processed
interval of dim (2,0):
       a in [6,6]
       b in [2,2]
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 + updating MyCFGInfo ...

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x994d160	Empty	interval of dim (0,0):

 blockAbsVal 0x9955ef0
----		----		----
5	0x994d0e0	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x99574e8
----		----		----
2	0x994cf98	While	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x9958760
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x9958780
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x9958770
----

--------------------------------------------------

 [B4]
   1: a = a - 1
   Preds (1): B2
   Succs (1): B3

 inside meetAbsVal()

 val 1 
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 val 2 
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 + @begin of block 4  abstract value after meet
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 + updating MyCFGInfo ...

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x994d160	Empty	interval of dim (0,0):

 blockAbsVal 0x9955ef0
----		----		----
5	0x994d0e0	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x99574e8
----		----		----
2	0x994cf98	While	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x9958760
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x9958780
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x9958770
----
4	0x994d060	None	interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 blockAbsVal 0x99595d0
----		----		----

--------------------------------------------------

 [B3]
   Preds (1): B4
   Succs (1): B2

 + abstract value after copy for isUniqueSucc
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

  inside isCurrentBlockASourceOfBackEdge:
  loopExitAbsValOld:
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

  loopExitAbsValCurrent:
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

  loopExitAbsValNew:
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 + updating MyCFGInfo ...

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x994d160	Empty	interval of dim (0,0):

 blockAbsVal 0x9955ef0
----		----		----
5	0x994d0e0	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x99574e8
----		----		----
2	0x994cf98	While	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x9958760
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x9958780
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x9958770
----
4	0x994d060	None	interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 blockAbsVal 0x99595d0
----		----		----
3	0x994cffc	None	interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 blockAbsVal 0x995a3e0
----		----		interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 loopExitAbsValOld 0x995a400


--------------------------------------------------

 [B2]
   1: a > 0
   T: while [B2.1]
   Preds (2): B3 B5
   Succs (2): B4 B1

 inside joinAbsVal()

 val 1
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 val 2
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 + @begin of block 2  abstract value after join
interval of dim (2,0):
       a in [5,6]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [5,6]
       b in [2,2]

 + abstract value after block terminator is processed
interval of dim (2,0):
       a in [5,6]
       b in [2,2]
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 + updating MyCFGInfo ...

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x994d160	Empty	interval of dim (0,0):

 blockAbsVal 0x9955ef0
----		----		----
5	0x994d0e0	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x99574e8
----		----		----
2	0x994cf98	While	interval of dim (2,0):
       a in [5,6]
       b in [2,2]

 blockAbsVal 0x995b800
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x995b820
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x995b7e0
----
4	0x994d060	None	interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 blockAbsVal 0x99595d0
----		----		----
3	0x994cffc	None	interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 blockAbsVal 0x995a3e0
----		----		interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 loopExitAbsValOld 0x995a400


--------------------------------------------------

 [B4]
   1: a = a - 1
   Preds (1): B2
   Succs (1): B3

 inside meetAbsVal()

 val 1 
interval of dim (2,0):
       a in [5,6]
       b in [2,2]

 val 2 
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 + @begin of block 4  abstract value after meet
interval of dim (2,0):
       a in [5,6]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 + updating MyCFGInfo ...

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x994d160	Empty	interval of dim (0,0):

 blockAbsVal 0x9955ef0
----		----		----
5	0x994d0e0	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x99574e8
----		----		----
2	0x994cf98	While	interval of dim (2,0):
       a in [5,6]
       b in [2,2]

 blockAbsVal 0x995b800
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x995b820
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x995b7e0
----
4	0x994d060	None	interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 blockAbsVal 0x995c5b8
----		----		----
3	0x994cffc	None	interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 blockAbsVal 0x995a3e0
----		----		interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 loopExitAbsValOld 0x995a400


--------------------------------------------------

 [B3]
   Preds (1): B4
   Succs (1): B2

 + abstract value after copy for isUniqueSucc
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

  inside isCurrentBlockASourceOfBackEdge:
  loopExitAbsValOld:
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

  loopExitAbsValCurrent:
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

  loopExitAbsValNew:
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 + updating MyCFGInfo ...

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x994d160	Empty	interval of dim (0,0):

 blockAbsVal 0x9955ef0
----		----		----
5	0x994d0e0	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x99574e8
----		----		----
2	0x994cf98	While	interval of dim (2,0):
       a in [5,6]
       b in [2,2]

 blockAbsVal 0x995b800
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x995b820
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x995b7e0
----
4	0x994d060	None	interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 blockAbsVal 0x995c5b8
----		----		----
3	0x994cffc	None	interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 blockAbsVal 0x995d370
----		----		interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 loopExitAbsValOld 0x995d380


--------------------------------------------------

 [B2]
   1: a > 0
   T: while [B2.1]
   Preds (2): B3 B5
   Succs (2): B4 B1

 inside joinAbsVal()

 val 1
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 val 2
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 + @begin of block 2  abstract value after join
interval of dim (2,0):
       a in [4,6]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [4,6]
       b in [2,2]

 + abstract value after block terminator is processed
interval of dim (2,0):
       a in [4,6]
       b in [2,2]
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 + updating MyCFGInfo ...

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x994d160	Empty	interval of dim (0,0):

 blockAbsVal 0x9955ef0
----		----		----
5	0x994d0e0	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x99574e8
----		----		----
2	0x994cf98	While	interval of dim (2,0):
       a in [4,6]
       b in [2,2]

 blockAbsVal 0x995e750
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x995e770
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x995e730
----
4	0x994d060	None	interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 blockAbsVal 0x995c5b8
----		----		----
3	0x994cffc	None	interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 blockAbsVal 0x995d370
----		----		interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 loopExitAbsValOld 0x995d380


--------------------------------------------------

 [B4]
   1: a = a - 1
   Preds (1): B2
   Succs (1): B3

 inside meetAbsVal()

 val 1 
interval of dim (2,0):
       a in [4,6]
       b in [2,2]

 val 2 
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 + @begin of block 4  abstract value after meet
interval of dim (2,0):
       a in [4,6]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 + updating MyCFGInfo ...

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x994d160	Empty	interval of dim (0,0):

 blockAbsVal 0x9955ef0
----		----		----
5	0x994d0e0	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x99574e8
----		----		----
2	0x994cf98	While	interval of dim (2,0):
       a in [4,6]
       b in [2,2]

 blockAbsVal 0x995e750
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x995e770
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x995e730
----
4	0x994d060	None	interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 blockAbsVal 0x995f508
----		----		----
3	0x994cffc	None	interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 blockAbsVal 0x995d370
----		----		interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 loopExitAbsValOld 0x995d380


--------------------------------------------------

 [B3]
   Preds (1): B4
   Succs (1): B2

 + abstract value after copy for isUniqueSucc
interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [3,5]
       b in [2,2]

  inside isCurrentBlockASourceOfBackEdge:
  loopExitAbsValOld:
interval of dim (2,0):
       a in [3,5]
       b in [2,2]

  loopExitAbsValCurrent:
interval of dim (2,0):
       a in [3,5]
       b in [2,2]

  loopExitAbsValNew:
interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 + updating MyCFGInfo ...

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x994d160	Empty	interval of dim (0,0):

 blockAbsVal 0x9955ef0
----		----		----
5	0x994d0e0	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x99574e8
----		----		----
2	0x994cf98	While	interval of dim (2,0):
       a in [4,6]
       b in [2,2]

 blockAbsVal 0x995e750
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x995e770
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x995e730
----
4	0x994d060	None	interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 blockAbsVal 0x995f508
----		----		----
3	0x994cffc	None	interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 blockAbsVal 0x99602c0
----		----		interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 loopExitAbsValOld 0x99602d0


--------------------------------------------------

 [B2]
   1: a > 0
   T: while [B2.1]
   Preds (2): B3 B5
   Succs (2): B4 B1

 inside joinAbsVal()

 val 1
interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 val 2
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 + @begin of block 2  abstract value after join
interval of dim (2,0):
       a in [3,6]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [3,6]
       b in [2,2]


 + abstract value after block terminator is processed
interval of dim (2,0):
       a in [3,6]
       b in [2,2]
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 + updating MyCFGInfo ...

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x994d160	Empty	interval of dim (0,0):

 blockAbsVal 0x9955ef0
----		----		----
5	0x994d0e0	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x99574e8
----		----		----
2	0x994cf98	While	interval of dim (2,0):
       a in [3,6]
       b in [2,2]

 blockAbsVal 0x99616a0
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x99616c0
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x9961680
----
4	0x994d060	None	interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 blockAbsVal 0x995f508
----		----		----
3	0x994cffc	None	interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 blockAbsVal 0x99602c0
----		----		interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 loopExitAbsValOld 0x99602d0


--------------------------------------------------

 [B4]
   1: a = a - 1
   Preds (1): B2
   Succs (1): B3

 inside meetAbsVal()

 val 1 
interval of dim (2,0):
       a in [3,6]
       b in [2,2]

 val 2 
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 + @begin of block 4  abstract value after meet
interval of dim (2,0):
       a in [3,6]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [2,5]
       b in [2,2]

 + updating MyCFGInfo ...

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x994d160	Empty	interval of dim (0,0):

 blockAbsVal 0x9955ef0
----		----		----
5	0x994d0e0	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x99574e8
----		----		----
2	0x994cf98	While	interval of dim (2,0):
       a in [3,6]
       b in [2,2]

 blockAbsVal 0x99616a0
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x99616c0
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x9961680
----
4	0x994d060	None	interval of dim (2,0):
       a in [2,5]
       b in [2,2]

 blockAbsVal 0x9962458
----		----		----
3	0x994cffc	None	interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 blockAbsVal 0x99602c0
----		----		interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 loopExitAbsValOld 0x99602d0


--------------------------------------------------

 [B3]
   Preds (1): B4
   Succs (1): B2

 + abstract value after copy for isUniqueSucc
interval of dim (2,0):
       a in [2,5]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [2,5]
       b in [2,2]

  inside isCurrentBlockASourceOfBackEdge:
  loopExitAbsValOld:
interval of dim (2,0):
       a in [2,5]
       b in [2,2]

  loopExitAbsValCurrent:
interval of dim (2,0):
       a in [2,5]
       b in [2,2]

  loopExitAbsValNew:
interval of dim (2,0):
       a in [2,5]
       b in [2,2]

 + updating MyCFGInfo ...

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x994d160	Empty	interval of dim (0,0):

 blockAbsVal 0x9955ef0
----		----		----
5	0x994d0e0	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x99574e8
----		----		----
2	0x994cf98	While	interval of dim (2,0):
       a in [3,6]
       b in [2,2]

 blockAbsVal 0x99616a0
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x99616c0
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x9961680
----
4	0x994d060	None	interval of dim (2,0):
       a in [2,5]
       b in [2,2]

 blockAbsVal 0x9962458
----		----		----
3	0x994cffc	None	interval of dim (2,0):
       a in [2,5]
       b in [2,2]

 blockAbsVal 0x9963210
----		----		interval of dim (2,0):
       a in [2,5]
       b in [2,2]

 loopExitAbsValOld 0x9963220


--------------------------------------------------

 [B2]
   1: a > 0
   T: while [B2.1]
   Preds (2): B3 B5
   Succs (2): B4 B1

 inside joinAbsVal()

 val 1
interval of dim (2,0):
       a in [2,5]
       b in [2,2]

 val 2
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 + @begin of block 2  abstract value after join
interval of dim (2,0):
       a in [2,6]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [2,6]
       b in [2,2]


 + abstract value after block terminator is processed
interval of dim (2,0):
       a in [2,6]
       b in [2,2]
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 + updating MyCFGInfo ...

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x994d160	Empty	interval of dim (0,0):

 blockAbsVal 0x9955ef0
----		----		----
5	0x994d0e0	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x99574e8
----		----		----
2	0x994cf98	While	interval of dim (2,0):
       a in [2,6]
       b in [2,2]

 blockAbsVal 0x99645f0
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x9964610
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x99645d0
----
4	0x994d060	None	interval of dim (2,0):
       a in [2,5]
       b in [2,2]

 blockAbsVal 0x9962458
----		----		----
3	0x994cffc	None	interval of dim (2,0):
       a in [2,5]
       b in [2,2]

 blockAbsVal 0x9963210
----		----		interval of dim (2,0):
       a in [2,5]
       b in [2,2]

 loopExitAbsValOld 0x9963220


--------------------------------------------------

 [B4]
   1: a = a - 1
   Preds (1): B2
   Succs (1): B3

 inside meetAbsVal()

 val 1 
interval of dim (2,0):
       a in [2,6]
       b in [2,2]

 val 2 
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 + @begin of block 4  abstract value after meet
interval of dim (2,0):
       a in [2,6]
       b in [2,2]


 + abstract value after this block is processed
interval of dim (2,0):
       a in [1,5]
       b in [2,2]

 + updating MyCFGInfo ...

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x994d160	Empty	interval of dim (0,0):

 blockAbsVal 0x9955ef0
----		----		----
5	0x994d0e0	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x99574e8
----		----		----
2	0x994cf98	While	interval of dim (2,0):
       a in [2,6]
       b in [2,2]

 blockAbsVal 0x99645f0
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x9964610
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x99645d0
----
4	0x994d060	None	interval of dim (2,0):
       a in [1,5]
       b in [2,2]

 blockAbsVal 0x99653a8
----		----		----
3	0x994cffc	None	interval of dim (2,0):
       a in [2,5]
       b in [2,2]

 blockAbsVal 0x9963210
----		----		interval of dim (2,0):
       a in [2,5]
       b in [2,2]

 loopExitAbsValOld 0x9963220


--------------------------------------------------

 [B3]
   Preds (1): B4
   Succs (1): B2


 + abstract value after copy for isUniqueSucc
interval of dim (2,0):
       a in [1,5]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [1,5]
       b in [2,2]

  not yet fixed point 
 inside copyAbsVal()

  inside isCurrentBlockASourceOfBackEdge:
  loopExitAbsValOld:
interval of dim (2,0):
       a in [1,5]
       b in [2,2]

  loopExitAbsValCurrent:
interval of dim (2,0):
       a in [1,5]
       b in [2,2]

  loopExitAbsValNew:
interval of dim (2,0):
       a in [1,5]
       b in [2,2]

 + updating MyCFGInfo ...

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x994d160	Empty	interval of dim (0,0):

 blockAbsVal 0x9955ef0
----		----		----
5	0x994d0e0	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x99574e8
----		----		----
2	0x994cf98	While	interval of dim (2,0):
       a in [2,6]
       b in [2,2]

 blockAbsVal 0x99645f0
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x9964610
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x99645d0
----
4	0x994d060	None	interval of dim (2,0):
       a in [1,5]
       b in [2,2]

 blockAbsVal 0x99653a8
----		----		----
3	0x994cffc	None	interval of dim (2,0):
       a in [1,5]
       b in [2,2]

 blockAbsVal 0x9966160
----		----		interval of dim (2,0):
       a in [1,5]
       b in [2,2]

 loopExitAbsValOld 0x9966170


--------------------------------------------------

 [B2]
   1: a > 0
   T: while [B2.1]
   Preds (2): B3 B5
   Succs (2): B4 B1

 inside joinAbsVal()

 val 1
interval of dim (2,0):
       a in [1,5]
       b in [2,2]

 val 2
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 + @begin of block 2  abstract value after join
interval of dim (2,0):
       a in [1,6]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [1,6]
       b in [2,2]

 + abstract value after block terminator is processed
interval of dim (2,0):
       a in [1,6]
       b in [2,2]
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 + updating MyCFGInfo ...

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x994d160	Empty	interval of dim (0,0):

 blockAbsVal 0x9955ef0
----		----		----
5	0x994d0e0	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x99574e8
----		----		----
2	0x994cf98	While	interval of dim (2,0):
       a in [1,6]
       b in [2,2]

 blockAbsVal 0x9967540
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x9967560
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x9967520
----
4	0x994d060	None	interval of dim (2,0):
       a in [1,5]
       b in [2,2]

 blockAbsVal 0x99653a8
----		----		----
3	0x994cffc	None	interval of dim (2,0):
       a in [1,5]
       b in [2,2]

 blockAbsVal 0x9966160
----		----		interval of dim (2,0):
       a in [1,5]
       b in [2,2]

 loopExitAbsValOld 0x9966170


--------------------------------------------------

 [B4]
   1: a = a - 1
   Preds (1): B2
   Succs (1): B3

 inside meetAbsVal()

 val 1 
interval of dim (2,0):
       a in [1,6]
       b in [2,2]

 val 2 
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 + @begin of block 4  abstract value after meet
interval of dim (2,0):
       a in [1,6]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 + updating MyCFGInfo ...

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x994d160	Empty	interval of dim (0,0):

 blockAbsVal 0x9955ef0
----		----		----
5	0x994d0e0	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x99574e8
----		----		----
2	0x994cf98	While	interval of dim (2,0):
       a in [1,6]
       b in [2,2]

 blockAbsVal 0x9967540
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x9967560
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x9967520
----
4	0x994d060	None	interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 blockAbsVal 0x99682f8
----		----		----
3	0x994cffc	None	interval of dim (2,0):
       a in [1,5]
       b in [2,2]

 blockAbsVal 0x9966160
----		----		interval of dim (2,0):
       a in [1,5]
       b in [2,2]

 loopExitAbsValOld 0x9966170


--------------------------------------------------

 [B3]
   Preds (1): B4
   Succs (1): B2

 + abstract value after copy for isUniqueSucc
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

  not yet fixed point 

  inside isCurrentBlockASourceOfBackEdge:
  loopExitAbsValOld:
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

  loopExitAbsValCurrent:
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

  loopExitAbsValNew:
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 + updating MyCFGInfo ...

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x994d160	Empty	interval of dim (0,0):

 blockAbsVal 0x9955ef0
----		----		----
5	0x994d0e0	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x99574e8
----		----		----
2	0x994cf98	While	interval of dim (2,0):
       a in [1,6]
       b in [2,2]

 blockAbsVal 0x9967540
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x9967560
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x9967520
----
4	0x994d060	None	interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 blockAbsVal 0x99682f8
----		----		----
3	0x994cffc	None	interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 blockAbsVal 0x99690b0
----		----		interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 loopExitAbsValOld 0x99690c0


--------------------------------------------------

 [B2]
   1: a > 0
   T: while [B2.1]
   Preds (2): B3 B5
   Succs (2): B4 B1


  cfg_block = 2 	predBlock = 3 

  predecessor's successor list
 2

  cfg_block = 2 	predBlock = 5 

  predecessor's successor list
 2

cfgBlock 	predBlock numSuccOfPred Edge EdgeColor succOfPredList
----------------------------------------------------------
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END


  predecessor list: 
3  5  
 edge->isABackEdge = 1 edge->hasBeenVisited = 1

 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 initial joined_abs_val
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 inside joinAbsVal()

 val 1
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 val 2
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 joined abs val
interval of dim (2,0):
       a in [0,6]
       b in [2,2]

 inside setBlockBeginAbsVal()
interval of dim (2,0):
       a in [0,6]
       b in [2,2]

 + @begin of block 2  abstract value after join
interval of dim (2,0):
       a in [0,6]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [0,6]
       b in [2,2]

 found terminator stmt 
	StmtClassName: WhileStmt


 found stmt 
	while(a>0)
  {
    a =a-1;
  } at /home/rajendra/data/MTP/CAnalyzer_multi_domain/testdata/test_while_simple.c:4:3

	found while in B2
	=> condition: 
	Statement class: BinaryOperator
 found stmt 
	a>0 at /home/rajendra/data/MTP/CAnalyzer_multi_domain/testdata/test_while_simple.c:4:9

    Found BinaryOperator 
	Relational Op >
	LHS identifier = a
	type: int
	IntegerLiteral: 
	RHS value: 0

  CondExprAbsVal:
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]



 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 getCondAbsValFromCondExprAbsVal()

  CondExprAbsVal:
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]



 getNegCondAbsValFromCondExprAbsVal()

  CondExprAbsVal:
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]



 + abstract value after block terminator is processed
interval of dim (2,0):
       a in [0,6]
       b in [2,2]
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 + updating MyCFGInfo ...

 inside addCFGInfo()

 - cfg_block 2 found

 - updating cfg_block 2
BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x994d160	Empty	interval of dim (0,0):

 blockAbsVal 0x9955ef0
----		----		----
5	0x994d0e0	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x99574e8
----		----		----
2	0x994cf98	While	interval of dim (2,0):
       a in [0,6]
       b in [2,2]

 blockAbsVal 0x996a490
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x996a4b0
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x996a470
----
4	0x994d060	None	interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 blockAbsVal 0x99682f8
----		----		----
3	0x994cffc	None	interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 blockAbsVal 0x99690b0
----		----		interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 loopExitAbsValOld 0x99690c0


--------------------------------------------------

 Current CFGBlock 
 - blockId = 4
 - is not the source of a back edge 
 - is reachable from Entry Block (true-1/false-0): 1

 [B4]
   1: a = a - 1
   Preds (1): B2
   Succs (1): B3


  cfg_block = 4 	predBlock = 2 

  predecessor's successor list
 4 1

cfgBlock 	predBlock numSuccOfPred Edge EdgeColor succOfPredList
----------------------------------------------------------
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END


  predecessor list: 
2  
  this block 4 found in SuccOfPredList 

  isFirstSucc = 1

 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (2,0):
       a in [0,6]
       b in [2,2]

 Analyzer - received block_abs_val
interval of dim (2,0):
       a in [0,6]
       b in [2,2]

 inside getCondAbsValFromCFGInfo()

 cond absval
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 Analyzer - received cond_abs_val
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 inside meetAbsVal()

 val 1 
interval of dim (2,0):
       a in [0,6]
       b in [2,2]

 val 2 
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 abs val after meet 
interval of dim (2,0):
       a in [1,6]
       b in [2,2]

 Analyzer - received absValAfterMeet
interval of dim (2,0):
       a in [1,6]
       b in [2,2]

 inside setBlockBeginAbsVal()
interval of dim (2,0):
       a in [1,6]
       b in [2,2]

 + @begin of block 4  abstract value after meet
interval of dim (2,0):
       a in [1,6]
       b in [2,2]

 found stmt 
	a =a-1 at /home/rajendra/data/MTP/CAnalyzer_multi_domain/testdata/test_while_simple.c:6:5

    Found BinaryOperator 
	Assignment Op =  in B4
	LHS identifier = a
	type: int

 found stmt 
	a-1 at /home/rajendra/data/MTP/CAnalyzer_multi_domain/testdata/test_while_simple.c:6:8

    Found BinaryOperator 
	Additive Op -
	LHS identifier = a
	type: int
	IntegerLiteral: 
	RHS value: 1

 + abstract value after this block is processed
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 + updating MyCFGInfo ...

 inside addCFGInfo()

 - cfg_block 4 found

 - updating cfg_block 4
BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x994d160	Empty	interval of dim (0,0):

 blockAbsVal 0x9955ef0
----		----		----
5	0x994d0e0	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x99574e8
----		----		----
2	0x994cf98	While	interval of dim (2,0):
       a in [0,6]
       b in [2,2]

 blockAbsVal 0x996a490
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x996a4b0
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x996a470
----
4	0x994d060	None	interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 blockAbsVal 0x996b248
----		----		----
3	0x994cffc	None	interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 blockAbsVal 0x99690b0
----		----		interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 loopExitAbsValOld 0x99690c0


--------------------------------------------------

 Current CFGBlock 
 - blockId = 3
 - is the source of a back edge 
 - is reachable from Entry Block (true-1/false-0): 1

 [B3]
   Preds (1): B4
   Succs (1): B2


  cfg_block = 3 	predBlock = 4 

  predecessor's successor list
 3

cfgBlock 	predBlock numSuccOfPred Edge EdgeColor succOfPredList
----------------------------------------------------------
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END


  predecessor list: 
4  
 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 inside setBlockBeginAbsVal()
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 + abstract value after copy for isUniqueSucc
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 inside getLoopExitAbsValOldFromCFGInfo()

 loopExitAbsValOld
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

  loopExitAbsValOld before widening:
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 inside widenAbsVal()

 old val 
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 current val 
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 widened abs val
interval of dim (2,0):
       a in [0,5]
       b in [2,2]
widening done.

 isEqual 1

  We have reached at fixed point! after widening 1 times

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

  inside isCurrentBlockASourceOfBackEdge:
  loopExitAbsValOld:
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

  loopExitAbsValCurrent:
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

  loopExitAbsValNew:
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 + updating MyCFGInfo ...

 inside addCFGInfo()

 - cfg_block 3 found

 - updating cfg_block 3
BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x994d160	Empty	interval of dim (0,0):

 blockAbsVal 0x9955ef0
----		----		----
5	0x994d0e0	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x99574e8
----		----		----
2	0x994cf98	While	interval of dim (2,0):
       a in [0,6]
       b in [2,2]

 blockAbsVal 0x996a490
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x996a4b0
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x996a470
----
4	0x994d060	None	interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 blockAbsVal 0x996b248
----		----		----
3	0x994cffc	None	interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 blockAbsVal 0x996be68
----		----		interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 loopExitAbsValOld 0x996be78


--------------------------------------------------

 Current CFGBlock 
 - blockId = 2
 - is not the source of a back edge 
 - is reachable from Entry Block (true-1/false-0): 1

 [B2]
   1: a > 0
   T: while [B2.1]
   Preds (2): B3 B5
   Succs (2): B4 B1


  cfg_block = 2 	predBlock = 3 

  predecessor's successor list
 2

  cfg_block = 2 	predBlock = 5 

  predecessor's successor list
 2

cfgBlock 	predBlock numSuccOfPred Edge EdgeColor succOfPredList
----------------------------------------------------------
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END


  predecessor list: 
3  5  
 edge->isABackEdge = 1 edge->hasBeenVisited = 1

 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 initial joined_abs_val
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 inside joinAbsVal()

 val 1
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 val 2
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 joined abs val
interval of dim (2,0):
       a in [0,6]
       b in [2,2]

 inside setBlockBeginAbsVal()
interval of dim (2,0):
       a in [0,6]
       b in [2,2]

 + @begin of block 2  abstract value after join
interval of dim (2,0):
       a in [0,6]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [0,6]
       b in [2,2]

 found terminator stmt 
	StmtClassName: WhileStmt


 found stmt 
	while(a>0)
  {
    a =a-1;
  } at /home/rajendra/data/MTP/CAnalyzer_multi_domain/testdata/test_while_simple.c:4:3

	found while in B2
	=> condition: 
	Statement class: BinaryOperator
 found stmt 
	a>0 at /home/rajendra/data/MTP/CAnalyzer_multi_domain/testdata/test_while_simple.c:4:9

    Found BinaryOperator 
	Relational Op >
	LHS identifier = a
	type: int
	IntegerLiteral: 
	RHS value: 0

  CondExprAbsVal:
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]



 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 getCondAbsValFromCondExprAbsVal()

  CondExprAbsVal:
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]



 getNegCondAbsValFromCondExprAbsVal()

  CondExprAbsVal:
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]



 + abstract value after block terminator is processed
interval of dim (2,0):
       a in [0,6]
       b in [2,2]
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 + updating MyCFGInfo ...

 inside addCFGInfo()

 - cfg_block 2 found

 - updating cfg_block 2
BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x994d160	Empty	interval of dim (0,0):

 blockAbsVal 0x9955ef0
----		----		----
5	0x994d0e0	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x99574e8
----		----		----
2	0x994cf98	While	interval of dim (2,0):
       a in [0,6]
       b in [2,2]

 blockAbsVal 0x996d248
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x996d268
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x996d228
----
4	0x994d060	None	interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 blockAbsVal 0x996b248
----		----		----
3	0x994cffc	None	interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 blockAbsVal 0x996be68
----		----		interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 loopExitAbsValOld 0x996be78


--------------------------------------------------

 Current CFGBlock 
 - blockId = 1
 - is not the source of a back edge 
 - is reachable from Entry Block (true-1/false-0): 1

 [B1]
   1: b = a + b
   2: return 0;
   Preds (1): B2
   Succs (1): B0


  cfg_block = 1 	predBlock = 2 

  predecessor's successor list
 4 1

cfgBlock 	predBlock numSuccOfPred Edge EdgeColor succOfPredList
----------------------------------------------------------
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
1 		2 		2 	2->1 	2	4, 1, END


  predecessor list: 
2  
  this block 1 found in SuccOfPredList 

  isFirstSucc = 0

 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (2,0):
       a in [0,6]
       b in [2,2]

 Analyzer - received block_abs_val
interval of dim (2,0):
       a in [0,6]
       b in [2,2]

 inside getNegCondAbsValFromCFGInfo()

 neg cond absval
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 Analyzer - received neg_cond_abs_val
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 inside meetAbsVal()

 val 1 
interval of dim (2,0):
       a in [0,6]
       b in [2,2]

 val 2 
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 abs val after meet 
interval of dim (2,0):
       a in [0,0]
       b in [2,2]

 Analyzer - received absValAfterMeet
interval of dim (2,0):
       a in [0,0]
       b in [2,2]

 inside setBlockBeginAbsVal()
interval of dim (2,0):
       a in [0,0]
       b in [2,2]

 + @begin of block 1  abstract value after meet
interval of dim (2,0):
       a in [0,0]
       b in [2,2]

 found stmt 
	b= a+b at /home/rajendra/data/MTP/CAnalyzer_multi_domain/testdata/test_while_simple.c:8:3

    Found BinaryOperator 
	Assignment Op =  in B1
	LHS identifier = b
	type: int

 found stmt 
	a+b at /home/rajendra/data/MTP/CAnalyzer_multi_domain/testdata/test_while_simple.c:8:6

    Found BinaryOperator 
	Additive Op +
	LHS identifier = a
	type: int
	RHS identifier = b
	type: int

 found stmt 
	return 0 at /home/rajendra/data/MTP/CAnalyzer_multi_domain/testdata/test_while_simple.c:9:3
	return stmt: in B1
	value: 0

 + abstract value after this block is processed
interval of dim (2,0):
       a in [0,0]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [0,0]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [0,0]
       b in [2,2]

 + updating MyCFGInfo ...

 inside addCFGInfo()

 - adding cfg_block 1
interval of dim (2,0):
       a in [0,0]
       b in [2,2]

 blockAbsVal 0x996e210

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x994d160	Empty	interval of dim (0,0):

 blockAbsVal 0x9955ef0
----		----		----
5	0x994d0e0	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x99574e8
----		----		----
2	0x994cf98	While	interval of dim (2,0):
       a in [0,6]
       b in [2,2]

 blockAbsVal 0x996d248
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x996d268
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x996d228
----
4	0x994d060	None	interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 blockAbsVal 0x996b248
----		----		----
3	0x994cffc	None	interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 blockAbsVal 0x996be68
----		----		interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 loopExitAbsValOld 0x996be78

1	0x994cf34	None	interval of dim (2,0):
       a in [0,0]
       b in [2,2]

 blockAbsVal 0x996e210
----		----		----

--------------------------------------------------

 Current CFGBlock 
 - blockId = 0
 - is not the source of a back edge 
 - is reachable from Entry Block (true-1/false-0): 1

 [B0 (EXIT)]
   Preds (1): B1


  cfg_block = 0 	predBlock = 1 

  predecessor's successor list
 0

cfgBlock 	predBlock numSuccOfPred Edge EdgeColor succOfPredList
----------------------------------------------------------
1 		2 		2 	2->1 	2	4, 1, END
0 		1 		1 	1->0 	0	0, END


  predecessor list: 
1  
 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (2,0):
       a in [0,0]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [0,0]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [0,0]
       b in [2,2]

 inside setBlockBeginAbsVal()
interval of dim (2,0):
       a in [0,0]
       b in [2,2]

 + abstract value after copy for isUniqueSucc
interval of dim (2,0):
       a in [0,0]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [0,0]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [0,0]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [0,0]
       b in [2,2]

 + updating MyCFGInfo ...

 inside addCFGInfo()

 - adding cfg_block 0
interval of dim (2,0):
       a in [0,0]
       b in [2,2]

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x994d160	Empty	interval of dim (0,0):

 blockAbsVal 0x9955ef0
----		----		----
5	0x994d0e0	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x99574e8
----		----		----
2	0x994cf98	While	interval of dim (2,0):
       a in [0,6]
       b in [2,2]

 blockAbsVal 0x996d248
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x996d268
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x996d228
----
4	0x994d060	None	interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 blockAbsVal 0x996b248
----		----		----
3	0x994cffc	None	interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 blockAbsVal 0x996be68
----		----		interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 loopExitAbsValOld 0x996be78

1	0x994cf34	None	interval of dim (2,0):
       a in [0,0]
       b in [2,2]

 blockAbsVal 0x996e210
----		----		----
0	0x994ced0	Empty	interval of dim (2,0):
       a in [0,0]
       b in [2,2]

 blockAbsVal 0x996e628
----		----		----

 Analyzer destructor: you wasted my time!


==> images/test_while_simple_unroll1.txt <==
testdata/test_while_simple.c:1:1

--------------------------------------------------

 Print function:

int main() {
    int a = 6, b = 2;
    while (a > 0)
        {
            a = a - 1;
        }
    b = a + b;
    return 0;
}


--------------------------------------------------

 Print Control Flow Graph:

 Number of blocks in CFG: 7

Edge Matrix is: 

|  xx-> xx  xx-> xx  xx-> xx  xx-> xx  xx-> xx  xx-> xx  xx-> xx|
|   1->  0  xx-> xx  xx-> xx  xx-> xx  xx-> xx  xx-> xx  xx-> xx|
|  xx-> xx   2->  1  xx-> xx  xx-> xx   2->  4  xx-> xx  xx-> xx|
|  xx-> xx  xx-> xx   3->  2  xx-> xx  xx-> xx  xx-> xx  xx-> xx|
|  xx-> xx  xx-> xx  xx-> xx   4->  3  xx-> xx  xx-> xx  xx-> xx|
|  xx-> xx  xx-> xx   5->  2  xx-> xx  xx-> xx  xx-> xx  xx-> xx|
|  xx-> xx  xx-> xx  xx-> xx  xx-> xx  xx-> xx   6->  5  xx-> xx|

MyBlocks to visit is: 

Currently in loop from 6 to 0
   0    1    2    3    4    5    6 
   0    0    0    0    0    0    0 


 Came to block 6
 Came into else
Pushing block 6 onto m_blockList

MyBlocks to visit is: 

Currently in loop from 6 to 0
   0    1    2    3    4    5    6 
   0    0    0    0    0    0    2 


 Came to block 5
 Came into else
Pushing block 5 onto m_blockList

MyBlocks to visit is: 

Currently in loop from 6 to 0
   0    1    2    3    4    5    6 
   0    0    0    0    0    2    2 


 Came to block 2
 Came into MyEdge != NULL
Pushing Block 2 on the list.

MyBlocks to visit is: 

Currently in loop from 2 to 3
   0    1    2    3    4    5    6 
   0    0    2    0    0    2    2 


 Came to block 4
 Came into else
Pushing block 4 onto m_blockList

MyBlocks to visit is: 

Currently in loop from 2 to 3
   0    1    2    3    4    5    6 
   0    0    2    0    2    2    2 


 Came to block 3
 Came into MyEdge2 != NULL
Pushing Block 3 on the list.
Processing pending list for loop from 2 to 3
Done Processing pending list for loop from 2 to 3
Returning from the newList call of block 3
Returning from the newList call of block 4

MyBlocks to visit is: 

Currently in loop from 2 to 3
   0    1    2    3    4    5    6 
   0    0    2    3    3    2    2 


 from block 3 Came to block 1
 Came into else
Pushing block 1 onto m_blockList

MyBlocks to visit is: 

Currently in loop from 2 to 3
   0    1    2    3    4    5    6 
   0    2    2    3    3    2    2 


 from block 3 Came to block 0
 Came into else
Pushing block 0 onto m_blockList
Returning from the newList call of block 0
Returning from the newList call of block 1
Returning from the newList call of block 2
Returning from the newList call of block 5
Returning from the newList call of block 6

 Done pre-processing in VisitFunctionDecl()

 + Constructor Analyzer(ci, functionDecl, my_cfg, blockList, edgeMatrix) called.

 m_blockList after createEdgematrix() is: 

 m_blockList[0] : 0x97c9100 - blockId = 6
 m_blockList[1] : 0x97c9080 - blockId = 5
 m_blockList[2] : 0x97c8f38 - blockId = 2
 m_blockList[3] : 0x97c9000 - blockId = 4
 m_blockList[4] : 0x97c8f9c - blockId = 3
 m_blockList[5] : 0x97c8ed4 - blockId = 1
 m_blockList[6] : 0x97c8e70 - blockId = 0
--------------------------------------------------

 m_edgeMatrix after createEdgematrix() is: 

|  xx-> xx  xx-> xx  xx-> xx  xx-> xx  xx-> xx  xx-> xx  xx-> xx|
|   1->  0  xx-> xx  xx-> xx  xx-> xx  xx-> xx  xx-> xx  xx-> xx|
|  xx-> xx   2->  1  xx-> xx  xx-> xx   2->  4  xx-> xx  xx-> xx|
|  xx-> xx  xx-> xx   3->  2  xx-> xx  xx-> xx  xx-> xx  xx-> xx|
|  xx-> xx  xx-> xx  xx-> xx   4->  3  xx-> xx  xx-> xx  xx-> xx|
|  xx-> xx  xx-> xx   5->  2  xx-> xx  xx-> xx  xx-> xx  xx-> xx|
|  xx-> xx  xx-> xx  xx-> xx  xx-> xx  xx-> xx   6->  5  xx-> xx|
--------------------------------------------------
 Done with constructor Analyzer().

 + Constructor Interval(ci, functionDecl, my_cfg,blockList, edgeMatrix) called.

 Interval manager is created.

 Library: box  Version: 1.0 with NUM_MPQ

 Interval environment is created.

 Done with constructor Interval().

 + Interval object created and Analyzer now points to Interval.

 + processCFG() started

 Function Name: main

 Function Return Type: int

 Function Arguments: 

--------------------------------------------------

 Current CFGBlock 
 - blockId = 6
 - is not the source of a back edge 
 - is reachable from Entry Block (true-1/false-0): 0

 [B6 (ENTRY)]
   Succs (1): B5


  Empty MySuccOfPredInfo!

  predecessor list: 

 + abstract value after this block is processed
interval of dim (0,0):

 inside copyAbsVal()

 input val 
interval of dim (0,0):

 copy of abs val
interval of dim (0,0):

 + updating MyCFGInfo ...

 inside addCFGInfo()

 - adding cfg_block 6
interval of dim (0,0):

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x97c9100	Empty	interval of dim (0,0):

 blockAbsVal 0x97d1e90
----		----		----

--------------------------------------------------

 Current CFGBlock 
 - blockId = 5
 - is not the source of a back edge 
 - is reachable from Entry Block (true-1/false-0): 1

 [B5]
   1: int a = 6;
   2: int b = 2;
   Preds (1): B6
   Succs (1): B2


  cfg_block = 5 	predBlock = 6 

  predecessor's successor list
 5

cfgBlock 	predBlock numSuccOfPred Edge EdgeColor succOfPredList
----------------------------------------------------------
5 		6 		1 	6->5 	0	5, END


  predecessor list: 
6  
 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (0,0):

 inside copyAbsVal()

 input val 
interval of dim (0,0):

 copy of abs val
interval of dim (0,0):

 inside setBlockBeginAbsVal()
interval of dim (0,0):

 + abstract value after copy for isUniqueSucc
interval of dim (0,0):

 found stmt 
	a=6 at testdata/test_while_simple.c:3:7

   Found DeclStmt 
	int a = 6 at testdata/test_while_simple.c:3:7
	identifier name = a
	type = int
	IntegerLiteral: 
	initial value: 6

 found stmt 
	b=2 at testdata/test_while_simple.c:3:12

   Found DeclStmt 
	int b = 2 at testdata/test_while_simple.c:3:12
	identifier name = b
	type = int
	IntegerLiteral: 
	initial value: 2

 + abstract value after this block is processed
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 + updating MyCFGInfo ...

 inside addCFGInfo()

 - adding cfg_block 5
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x97d3488

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x97c9100	Empty	interval of dim (0,0):

 blockAbsVal 0x97d1e90
----		----		----
5	0x97c9080	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x97d3488
----		----		----

--------------------------------------------------

 Current CFGBlock 
 - blockId = 2
 - is not the source of a back edge 
 - is reachable from Entry Block (true-1/false-0): 1

 [B2]
   1: a > 0
   T: while [B2.1]
   Preds (2): B3 B5
   Succs (2): B4 B1


  cfg_block = 2 	predBlock = 3 

  predecessor's successor list
 2

  cfg_block = 2 	predBlock = 5 

  predecessor's successor list
 2

cfgBlock 	predBlock numSuccOfPred Edge EdgeColor succOfPredList
----------------------------------------------------------
5 		6 		1 	6->5 	0	5, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END


  predecessor list: 
3  5  
 edge->isABackEdge = 1 edge->hasBeenVisited = 0

 edge->isABackEdge = 0 edge->hasBeenVisited = 0

 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 initial joined_abs_val
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 inside setBlockBeginAbsVal()
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 + @begin of block 2  abstract value after join
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 found terminator stmt 
	StmtClassName: WhileStmt


 found stmt 
	while(a>0)
  {
    a =a-1;
  } at testdata/test_while_simple.c:4:3

	found while in B2
	=> condition: 
	Statement class: BinaryOperator
 found stmt 
	a>0 at testdata/test_while_simple.c:4:9

    Found BinaryOperator 
	Relational Op >
	LHS identifier = a
	type: int
	IntegerLiteral: 
	RHS value: 0

  CondExprAbsVal:
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]



 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 getCondAbsValFromCondExprAbsVal()

  CondExprAbsVal:
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]



 getNegCondAbsValFromCondExprAbsVal()

  CondExprAbsVal:
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]



 + abstract value after block terminator is processed
interval of dim (2,0):
       a in [6,6]
       b in [2,2]
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 + updating MyCFGInfo ...

 inside addCFGInfo()

 - adding cfg_block 2
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x97d4700
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x97c9100	Empty	interval of dim (0,0):

 blockAbsVal 0x97d1e90
----		----		----
5	0x97c9080	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x97d3488
----		----		----
2	0x97c8f38	While	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x97d4700
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x97d4720
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x97d4710
----

--------------------------------------------------

 Current CFGBlock 
 - blockId = 4
 - is not the source of a back edge 
 - is reachable from Entry Block (true-1/false-0): 1

 [B4]
   1: a = a - 1
   Preds (1): B2
   Succs (1): B3


  cfg_block = 4 	predBlock = 2 

  predecessor's successor list
 4 1

cfgBlock 	predBlock numSuccOfPred Edge EdgeColor succOfPredList
----------------------------------------------------------
5 		6 		1 	6->5 	0	5, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END


  predecessor list: 
2  
  this block 4 found in SuccOfPredList 

  isFirstSucc = 1

 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 Analyzer - received block_abs_val
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 inside getCondAbsValFromCFGInfo()

 cond absval
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 Analyzer - received cond_abs_val
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 inside meetAbsVal()

 val 1 
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 val 2 
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 abs val after meet 
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 Analyzer - received absValAfterMeet
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 inside setBlockBeginAbsVal()
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 + @begin of block 4  abstract value after meet
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 found stmt 
	a =a-1 at testdata/test_while_simple.c:6:5

    Found BinaryOperator 
	Assignment Op =  in B4
	LHS identifier = a
	type: int

 found stmt 
	a-1 at testdata/test_while_simple.c:6:8

    Found BinaryOperator 
	Additive Op -
	LHS identifier = a
	type: int
	IntegerLiteral: 
	RHS value: 1

 + abstract value after this block is processed
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 + updating MyCFGInfo ...

 inside addCFGInfo()

 - adding cfg_block 4
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 blockAbsVal 0x97d5570

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x97c9100	Empty	interval of dim (0,0):

 blockAbsVal 0x97d1e90
----		----		----
5	0x97c9080	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x97d3488
----		----		----
2	0x97c8f38	While	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x97d4700
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x97d4720
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x97d4710
----
4	0x97c9000	None	interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 blockAbsVal 0x97d5570
----		----		----

--------------------------------------------------

 Current CFGBlock 
 - blockId = 3
 - is the source of a back edge 
 - is reachable from Entry Block (true-1/false-0): 1

 [B3]
   Preds (1): B4
   Succs (1): B2


  cfg_block = 3 	predBlock = 4 

  predecessor's successor list
 3

cfgBlock 	predBlock numSuccOfPred Edge EdgeColor succOfPredList
----------------------------------------------------------
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END


  predecessor list: 
4  
 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 inside setBlockBeginAbsVal()
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 + abstract value after copy for isUniqueSucc
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 loopExitAbsValOld inside setLoopExitAbsValOldToBottom() 
interval of dim (2,0): bottom

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

  loopExitAbsValOld before widening:

 Empty WrapperAbsVal structure received!

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

  inside isCurrentBlockASourceOfBackEdge:
  loopExitAbsValOld:
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

  loopExitAbsValCurrent:
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

  loopExitAbsValNew:
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 + updating MyCFGInfo ...

 inside addCFGInfo()

 - adding cfg_block 3
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 blockAbsVal 0x97d6380
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x97c9100	Empty	interval of dim (0,0):

 blockAbsVal 0x97d1e90
----		----		----
5	0x97c9080	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x97d3488
----		----		----
2	0x97c8f38	While	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x97d4700
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x97d4720
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x97d4710
----
4	0x97c9000	None	interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 blockAbsVal 0x97d5570
----		----		----
3	0x97c8f9c	None	interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 blockAbsVal 0x97d6380
----		----		interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 loopExitAbsValOld 0x97d63a0


--------------------------------------------------

 Current CFGBlock 
 - blockId = 2
 - is not the source of a back edge 
 - is reachable from Entry Block (true-1/false-0): 1

 [B2]
   1: a > 0
   T: while [B2.1]
   Preds (2): B3 B5
   Succs (2): B4 B1


  cfg_block = 2 	predBlock = 3 

  predecessor's successor list
 2

  cfg_block = 2 	predBlock = 5 

  predecessor's successor list
 2

cfgBlock 	predBlock numSuccOfPred Edge EdgeColor succOfPredList
----------------------------------------------------------
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END


  predecessor list: 
3  5  
 edge->isABackEdge = 1 edge->hasBeenVisited = 1

 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 initial joined_abs_val
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 inside joinAbsVal()

 val 1
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 val 2
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 joined abs val
interval of dim (2,0):
       a in [5,6]
       b in [2,2]

 inside setBlockBeginAbsVal()
interval of dim (2,0):
       a in [5,6]
       b in [2,2]

 + @begin of block 2  abstract value after join
interval of dim (2,0):
       a in [5,6]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [5,6]
       b in [2,2]

 found terminator stmt 
	StmtClassName: WhileStmt


 found stmt 
	while(a>0)
  {
    a =a-1;
  } at testdata/test_while_simple.c:4:3

	found while in B2
	=> condition: 
	Statement class: BinaryOperator
 found stmt 
	a>0 at testdata/test_while_simple.c:4:9

    Found BinaryOperator 
	Relational Op >
	LHS identifier = a
	type: int
	IntegerLiteral: 
	RHS value: 0

  CondExprAbsVal:
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]



 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 getCondAbsValFromCondExprAbsVal()

  CondExprAbsVal:
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]



 getNegCondAbsValFromCondExprAbsVal()

  CondExprAbsVal:
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]



 + abstract value after block terminator is processed
interval of dim (2,0):
       a in [5,6]
       b in [2,2]
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 + updating MyCFGInfo ...

 inside addCFGInfo()

 - cfg_block 2 found

 - updating cfg_block 2
BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x97c9100	Empty	interval of dim (0,0):

 blockAbsVal 0x97d1e90
----		----		----
5	0x97c9080	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x97d3488
----		----		----
2	0x97c8f38	While	interval of dim (2,0):
       a in [5,6]
       b in [2,2]

 blockAbsVal 0x97d77a0
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x97d77c0
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x97d7780
----
4	0x97c9000	None	interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 blockAbsVal 0x97d5570
----		----		----
3	0x97c8f9c	None	interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 blockAbsVal 0x97d6380
----		----		interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 loopExitAbsValOld 0x97d63a0


--------------------------------------------------

 Current CFGBlock 
 - blockId = 4
 - is not the source of a back edge 
 - is reachable from Entry Block (true-1/false-0): 1

 [B4]
   1: a = a - 1
   Preds (1): B2
   Succs (1): B3


  cfg_block = 4 	predBlock = 2 

  predecessor's successor list
 4 1

cfgBlock 	predBlock numSuccOfPred Edge EdgeColor succOfPredList
----------------------------------------------------------
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END


  predecessor list: 
2  
  this block 4 found in SuccOfPredList 

  isFirstSucc = 1

 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (2,0):
       a in [5,6]
       b in [2,2]

 Analyzer - received block_abs_val
interval of dim (2,0):
       a in [5,6]
       b in [2,2]

 inside getCondAbsValFromCFGInfo()

 cond absval
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 Analyzer - received cond_abs_val
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 inside meetAbsVal()

 val 1 
interval of dim (2,0):
       a in [5,6]
       b in [2,2]

 val 2 
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 abs val after meet 
interval of dim (2,0):
       a in [5,6]
       b in [2,2]

 Analyzer - received absValAfterMeet
interval of dim (2,0):
       a in [5,6]
       b in [2,2]

 inside setBlockBeginAbsVal()
interval of dim (2,0):
       a in [5,6]
       b in [2,2]

 + @begin of block 4  abstract value after meet
interval of dim (2,0):
       a in [5,6]
       b in [2,2]

 found stmt 
	a =a-1 at testdata/test_while_simple.c:6:5

    Found BinaryOperator 
	Assignment Op =  in B4
	LHS identifier = a
	type: int

 found stmt 
	a-1 at testdata/test_while_simple.c:6:8

    Found BinaryOperator 
	Additive Op -
	LHS identifier = a
	type: int
	IntegerLiteral: 
	RHS value: 1

 + abstract value after this block is processed
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 + updating MyCFGInfo ...

 inside addCFGInfo()

 - cfg_block 4 found

 - updating cfg_block 4
BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x97c9100	Empty	interval of dim (0,0):

 blockAbsVal 0x97d1e90
----		----		----
5	0x97c9080	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x97d3488
----		----		----
2	0x97c8f38	While	interval of dim (2,0):
       a in [5,6]
       b in [2,2]

 blockAbsVal 0x97d77a0
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x97d77c0
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x97d7780
----
4	0x97c9000	None	interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 blockAbsVal 0x97d8558
----		----		----
3	0x97c8f9c	None	interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 blockAbsVal 0x97d6380
----		----		interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 loopExitAbsValOld 0x97d63a0


--------------------------------------------------

 Current CFGBlock 
 - blockId = 3
 - is the source of a back edge 
 - is reachable from Entry Block (true-1/false-0): 1

 [B3]
   Preds (1): B4
   Succs (1): B2


  cfg_block = 3 	predBlock = 4 

  predecessor's successor list
 3

cfgBlock 	predBlock numSuccOfPred Edge EdgeColor succOfPredList
----------------------------------------------------------
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END


  predecessor list: 
4  
 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 inside setBlockBeginAbsVal()
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 + abstract value after copy for isUniqueSucc
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 inside getLoopExitAbsValOldFromCFGInfo()

 loopExitAbsValOld
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

  loopExitAbsValOld before widening:
interval of dim (2,0):
       a in [5,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

  inside isCurrentBlockASourceOfBackEdge:
  loopExitAbsValOld:
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

  loopExitAbsValCurrent:
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

  loopExitAbsValNew:
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 + updating MyCFGInfo ...

 inside addCFGInfo()

 - cfg_block 3 found

 - updating cfg_block 3
BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x97c9100	Empty	interval of dim (0,0):

 blockAbsVal 0x97d1e90
----		----		----
5	0x97c9080	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x97d3488
----		----		----
2	0x97c8f38	While	interval of dim (2,0):
       a in [5,6]
       b in [2,2]

 blockAbsVal 0x97d77a0
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x97d77c0
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x97d7780
----
4	0x97c9000	None	interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 blockAbsVal 0x97d8558
----		----		----
3	0x97c8f9c	None	interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 blockAbsVal 0x97d9310
----		----		interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 loopExitAbsValOld 0x97d9320


--------------------------------------------------

 Current CFGBlock 
 - blockId = 2
 - is not the source of a back edge 
 - is reachable from Entry Block (true-1/false-0): 1

 [B2]
   1: a > 0
   T: while [B2.1]
   Preds (2): B3 B5
   Succs (2): B4 B1


  cfg_block = 2 	predBlock = 3 

  predecessor's successor list
 2

  cfg_block = 2 	predBlock = 5 

  predecessor's successor list
 2

cfgBlock 	predBlock numSuccOfPred Edge EdgeColor succOfPredList
----------------------------------------------------------
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END


  predecessor list: 
3  5  
 edge->isABackEdge = 1 edge->hasBeenVisited = 1

 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 initial joined_abs_val
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 inside joinAbsVal()

 val 1
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 val 2
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 joined abs val
interval of dim (2,0):
       a in [4,6]
       b in [2,2]

 inside setBlockBeginAbsVal()
interval of dim (2,0):
       a in [4,6]
       b in [2,2]

 + @begin of block 2  abstract value after join
interval of dim (2,0):
       a in [4,6]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [4,6]
       b in [2,2]

 found terminator stmt 
	StmtClassName: WhileStmt


 found stmt 
	while(a>0)
  {
    a =a-1;
  } at testdata/test_while_simple.c:4:3

	found while in B2
	=> condition: 
	Statement class: BinaryOperator
 found stmt 
	a>0 at testdata/test_while_simple.c:4:9

    Found BinaryOperator 
	Relational Op >
	LHS identifier = a
	type: int
	IntegerLiteral: 
	RHS value: 0

  CondExprAbsVal:
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]



 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 getCondAbsValFromCondExprAbsVal()

  CondExprAbsVal:
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]



 getNegCondAbsValFromCondExprAbsVal()

  CondExprAbsVal:
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]



 + abstract value after block terminator is processed
interval of dim (2,0):
       a in [4,6]
       b in [2,2]
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 + updating MyCFGInfo ...

 inside addCFGInfo()

 - cfg_block 2 found

 - updating cfg_block 2
BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x97c9100	Empty	interval of dim (0,0):

 blockAbsVal 0x97d1e90
----		----		----
5	0x97c9080	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x97d3488
----		----		----
2	0x97c8f38	While	interval of dim (2,0):
       a in [4,6]
       b in [2,2]

 blockAbsVal 0x97da6f0
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x97da710
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x97da6d0
----
4	0x97c9000	None	interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 blockAbsVal 0x97d8558
----		----		----
3	0x97c8f9c	None	interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 blockAbsVal 0x97d9310
----		----		interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 loopExitAbsValOld 0x97d9320


--------------------------------------------------

 Current CFGBlock 
 - blockId = 4
 - is not the source of a back edge 
 - is reachable from Entry Block (true-1/false-0): 1

 [B4]
   1: a = a - 1
   Preds (1): B2
   Succs (1): B3


  cfg_block = 4 	predBlock = 2 

  predecessor's successor list
 4 1

cfgBlock 	predBlock numSuccOfPred Edge EdgeColor succOfPredList
----------------------------------------------------------
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END


  predecessor list: 
2  
  this block 4 found in SuccOfPredList 

  isFirstSucc = 1

 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (2,0):
       a in [4,6]
       b in [2,2]

 Analyzer - received block_abs_val
interval of dim (2,0):
       a in [4,6]
       b in [2,2]

 inside getCondAbsValFromCFGInfo()

 cond absval
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 Analyzer - received cond_abs_val
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 inside meetAbsVal()

 val 1 
interval of dim (2,0):
       a in [4,6]
       b in [2,2]

 val 2 
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 abs val after meet 
interval of dim (2,0):
       a in [4,6]
       b in [2,2]

 Analyzer - received absValAfterMeet
interval of dim (2,0):
       a in [4,6]
       b in [2,2]

 inside setBlockBeginAbsVal()
interval of dim (2,0):
       a in [4,6]
       b in [2,2]

 + @begin of block 4  abstract value after meet
interval of dim (2,0):
       a in [4,6]
       b in [2,2]

 found stmt 
	a =a-1 at testdata/test_while_simple.c:6:5

    Found BinaryOperator 
	Assignment Op =  in B4
	LHS identifier = a
	type: int

 found stmt 
	a-1 at testdata/test_while_simple.c:6:8

    Found BinaryOperator 
	Additive Op -
	LHS identifier = a
	type: int
	IntegerLiteral: 
	RHS value: 1

 + abstract value after this block is processed
interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 + updating MyCFGInfo ...

 inside addCFGInfo()

 - cfg_block 4 found

 - updating cfg_block 4
BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x97c9100	Empty	interval of dim (0,0):

 blockAbsVal 0x97d1e90
----		----		----
5	0x97c9080	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x97d3488
----		----		----
2	0x97c8f38	While	interval of dim (2,0):
       a in [4,6]
       b in [2,2]

 blockAbsVal 0x97da6f0
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x97da710
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x97da6d0
----
4	0x97c9000	None	interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 blockAbsVal 0x97db4a8
----		----		----
3	0x97c8f9c	None	interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 blockAbsVal 0x97d9310
----		----		interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 loopExitAbsValOld 0x97d9320


--------------------------------------------------

 Current CFGBlock 
 - blockId = 3
 - is the source of a back edge 
 - is reachable from Entry Block (true-1/false-0): 1

 [B3]
   Preds (1): B4
   Succs (1): B2


  cfg_block = 3 	predBlock = 4 

  predecessor's successor list
 3

cfgBlock 	predBlock numSuccOfPred Edge EdgeColor succOfPredList
----------------------------------------------------------
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END


  predecessor list: 
4  
 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 inside setBlockBeginAbsVal()
interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 + abstract value after copy for isUniqueSucc
interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 inside getLoopExitAbsValOldFromCFGInfo()

 loopExitAbsValOld
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [3,5]
       b in [2,2]

  loopExitAbsValOld before widening:
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 inside widenAbsVal()

 old val 
interval of dim (2,0):
       a in [4,5]
       b in [2,2]

 current val 
interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 widened abs val
interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]
widening done.

 isEqual 0

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

  not yet fixed point 
 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

  inside isCurrentBlockASourceOfBackEdge:
  loopExitAbsValOld:
interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

  loopExitAbsValCurrent:
interval of dim (2,0):
       a in [3,5]
       b in [2,2]

  loopExitAbsValNew:
interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 + updating MyCFGInfo ...

 inside addCFGInfo()

 - cfg_block 3 found

 - updating cfg_block 3
BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x97c9100	Empty	interval of dim (0,0):

 blockAbsVal 0x97d1e90
----		----		----
5	0x97c9080	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x97d3488
----		----		----
2	0x97c8f38	While	interval of dim (2,0):
       a in [4,6]
       b in [2,2]

 blockAbsVal 0x97da6f0
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x97da710
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x97da6d0
----
4	0x97c9000	None	interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 blockAbsVal 0x97db4a8
----		----		----
3	0x97c8f9c	None	interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 blockAbsVal 0x97dc260
----		----		interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 loopExitAbsValOld 0x97dc270


--------------------------------------------------

 Current CFGBlock 
 - blockId = 2
 - is not the source of a back edge 
 - is reachable from Entry Block (true-1/false-0): 1

 [B2]
   1: a > 0
   T: while [B2.1]
   Preds (2): B3 B5
   Succs (2): B4 B1


  cfg_block = 2 	predBlock = 3 

  predecessor's successor list
 2

  cfg_block = 2 	predBlock = 5 

  predecessor's successor list
 2

cfgBlock 	predBlock numSuccOfPred Edge EdgeColor succOfPredList
----------------------------------------------------------
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END


  predecessor list: 
3  5  
 edge->isABackEdge = 1 edge->hasBeenVisited = 1

 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 initial joined_abs_val
interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 inside joinAbsVal()

 val 1
interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 val 2
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 joined abs val
interval of dim (2,0):
       a in [-oo,6]
       b in [2,2]

 inside setBlockBeginAbsVal()
interval of dim (2,0):
       a in [-oo,6]
       b in [2,2]

 + @begin of block 2  abstract value after join
interval of dim (2,0):
       a in [-oo,6]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [-oo,6]
       b in [2,2]

 found terminator stmt 
	StmtClassName: WhileStmt


 found stmt 
	while(a>0)
  {
    a =a-1;
  } at testdata/test_while_simple.c:4:3

	found while in B2
	=> condition: 
	Statement class: BinaryOperator
 found stmt 
	a>0 at testdata/test_while_simple.c:4:9

    Found BinaryOperator 
	Relational Op >
	LHS identifier = a
	type: int
	IntegerLiteral: 
	RHS value: 0

 Overflow may occur during binop -

  CondExprAbsVal:
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]



 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 getCondAbsValFromCondExprAbsVal()

  CondExprAbsVal:
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]



 getNegCondAbsValFromCondExprAbsVal()

  CondExprAbsVal:
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]



 + abstract value after block terminator is processed
interval of dim (2,0):
       a in [-oo,6]
       b in [2,2]
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 + updating MyCFGInfo ...

 inside addCFGInfo()

 - cfg_block 2 found

 - updating cfg_block 2
BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x97c9100	Empty	interval of dim (0,0):

 blockAbsVal 0x97d1e90
----		----		----
5	0x97c9080	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x97d3488
----		----		----
2	0x97c8f38	While	interval of dim (2,0):
       a in [-oo,6]
       b in [2,2]

 blockAbsVal 0x97dd650
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x97dd660
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x97dd620
----
4	0x97c9000	None	interval of dim (2,0):
       a in [3,5]
       b in [2,2]

 blockAbsVal 0x97db4a8
----		----		----
3	0x97c8f9c	None	interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 blockAbsVal 0x97dc260
----		----		interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 loopExitAbsValOld 0x97dc270


--------------------------------------------------

 Current CFGBlock 
 - blockId = 4
 - is not the source of a back edge 
 - is reachable from Entry Block (true-1/false-0): 1

 [B4]
   1: a = a - 1
   Preds (1): B2
   Succs (1): B3


  cfg_block = 4 	predBlock = 2 

  predecessor's successor list
 4 1

cfgBlock 	predBlock numSuccOfPred Edge EdgeColor succOfPredList
----------------------------------------------------------
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END


  predecessor list: 
2  
  this block 4 found in SuccOfPredList 

  isFirstSucc = 1

 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (2,0):
       a in [-oo,6]
       b in [2,2]

 Analyzer - received block_abs_val
interval of dim (2,0):
       a in [-oo,6]
       b in [2,2]

 inside getCondAbsValFromCFGInfo()

 cond absval
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 Analyzer - received cond_abs_val
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 inside meetAbsVal()

 val 1 
interval of dim (2,0):
       a in [-oo,6]
       b in [2,2]

 val 2 
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 abs val after meet 
interval of dim (2,0):
       a in [1,6]
       b in [2,2]

 Analyzer - received absValAfterMeet
interval of dim (2,0):
       a in [1,6]
       b in [2,2]

 inside setBlockBeginAbsVal()
interval of dim (2,0):
       a in [1,6]
       b in [2,2]

 + @begin of block 4  abstract value after meet
interval of dim (2,0):
       a in [1,6]
       b in [2,2]

 found stmt 
	a =a-1 at testdata/test_while_simple.c:6:5

    Found BinaryOperator 
	Assignment Op =  in B4
	LHS identifier = a
	type: int

 found stmt 
	a-1 at testdata/test_while_simple.c:6:8

    Found BinaryOperator 
	Additive Op -
	LHS identifier = a
	type: int
	IntegerLiteral: 
	RHS value: 1

 + abstract value after this block is processed
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 + updating MyCFGInfo ...

 inside addCFGInfo()

 - cfg_block 4 found

 - updating cfg_block 4
BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x97c9100	Empty	interval of dim (0,0):

 blockAbsVal 0x97d1e90
----		----		----
5	0x97c9080	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x97d3488
----		----		----
2	0x97c8f38	While	interval of dim (2,0):
       a in [-oo,6]
       b in [2,2]

 blockAbsVal 0x97dd650
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x97dd660
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x97dd620
----
4	0x97c9000	None	interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 blockAbsVal 0x97de3f8
----		----		----
3	0x97c8f9c	None	interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 blockAbsVal 0x97dc260
----		----		interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 loopExitAbsValOld 0x97dc270


--------------------------------------------------

 Current CFGBlock 
 - blockId = 3
 - is the source of a back edge 
 - is reachable from Entry Block (true-1/false-0): 1

 [B3]
   Preds (1): B4
   Succs (1): B2


  cfg_block = 3 	predBlock = 4 

  predecessor's successor list
 3

cfgBlock 	predBlock numSuccOfPred Edge EdgeColor succOfPredList
----------------------------------------------------------
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END


  predecessor list: 
4  
 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 inside setBlockBeginAbsVal()
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 + abstract value after copy for isUniqueSucc
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 inside getLoopExitAbsValOldFromCFGInfo()

 loopExitAbsValOld
interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

  loopExitAbsValOld before widening:
interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 inside widenAbsVal()

 old val 
interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 current val 
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 widened abs val
interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]
widening done.

 isEqual 1

  We have reached at fixed point! after widening 2 times

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

  inside isCurrentBlockASourceOfBackEdge:
  loopExitAbsValOld:
interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

  loopExitAbsValCurrent:
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

  loopExitAbsValNew:
interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 + updating MyCFGInfo ...

 inside addCFGInfo()

 - cfg_block 3 found

 - updating cfg_block 3
BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x97c9100	Empty	interval of dim (0,0):

 blockAbsVal 0x97d1e90
----		----		----
5	0x97c9080	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x97d3488
----		----		----
2	0x97c8f38	While	interval of dim (2,0):
       a in [-oo,6]
       b in [2,2]

 blockAbsVal 0x97dd650
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x97dd660
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x97dd620
----
4	0x97c9000	None	interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 blockAbsVal 0x97de3f8
----		----		----
3	0x97c8f9c	None	interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 blockAbsVal 0x97df018
----		----		interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 loopExitAbsValOld 0x97df028


--------------------------------------------------

 Current CFGBlock 
 - blockId = 2
 - is not the source of a back edge 
 - is reachable from Entry Block (true-1/false-0): 1

 [B2]
   1: a > 0
   T: while [B2.1]
   Preds (2): B3 B5
   Succs (2): B4 B1


  cfg_block = 2 	predBlock = 3 

  predecessor's successor list
 2

  cfg_block = 2 	predBlock = 5 

  predecessor's successor list
 2

cfgBlock 	predBlock numSuccOfPred Edge EdgeColor succOfPredList
----------------------------------------------------------
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END


  predecessor list: 
3  5  
 edge->isABackEdge = 1 edge->hasBeenVisited = 1

 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 initial joined_abs_val
interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 inside joinAbsVal()

 val 1
interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 val 2
interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 joined abs val
interval of dim (2,0):
       a in [-oo,6]
       b in [2,2]

 inside setBlockBeginAbsVal()
interval of dim (2,0):
       a in [-oo,6]
       b in [2,2]

 + @begin of block 2  abstract value after join
interval of dim (2,0):
       a in [-oo,6]
       b in [2,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [-oo,6]
       b in [2,2]

 found terminator stmt 
	StmtClassName: WhileStmt


 found stmt 
	while(a>0)
  {
    a =a-1;
  } at testdata/test_while_simple.c:4:3

	found while in B2
	=> condition: 
	Statement class: BinaryOperator
 found stmt 
	a>0 at testdata/test_while_simple.c:4:9

    Found BinaryOperator 
	Relational Op >
	LHS identifier = a
	type: int
	IntegerLiteral: 
	RHS value: 0

 Overflow may occur during binop -

  CondExprAbsVal:
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]



 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 copy of abs val
interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 getCondAbsValFromCondExprAbsVal()

  CondExprAbsVal:
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]



 getNegCondAbsValFromCondExprAbsVal()

  CondExprAbsVal:
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]



 + abstract value after block terminator is processed
interval of dim (2,0):
       a in [-oo,6]
       b in [2,2]
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 + updating MyCFGInfo ...

 inside addCFGInfo()

 - cfg_block 2 found

 - updating cfg_block 2
BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x97c9100	Empty	interval of dim (0,0):

 blockAbsVal 0x97d1e90
----		----		----
5	0x97c9080	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x97d3488
----		----		----
2	0x97c8f38	While	interval of dim (2,0):
       a in [-oo,6]
       b in [2,2]

 blockAbsVal 0x97e0408
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x97e0418
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x97e03d8
----
4	0x97c9000	None	interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 blockAbsVal 0x97de3f8
----		----		----
3	0x97c8f9c	None	interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 blockAbsVal 0x97df018
----		----		interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 loopExitAbsValOld 0x97df028


--------------------------------------------------

 Current CFGBlock 
 - blockId = 1
 - is not the source of a back edge 
 - is reachable from Entry Block (true-1/false-0): 1

 [B1]
   1: b = a + b
   2: return 0;
   Preds (1): B2
   Succs (1): B0


  cfg_block = 1 	predBlock = 2 

  predecessor's successor list
 4 1

cfgBlock 	predBlock numSuccOfPred Edge EdgeColor succOfPredList
----------------------------------------------------------
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
4 		2 		2 	2->4 	1	4, 1, END
3 		4 		1 	4->3 	0	3, END
2 		3 		1 	3->2 	3	2, END
2 		5 		1 	5->2 	0	2, END
1 		2 		2 	2->1 	2	4, 1, END


  predecessor list: 
2  
  this block 1 found in SuccOfPredList 

  isFirstSucc = 0

 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (2,0):
       a in [-oo,6]
       b in [2,2]

 Analyzer - received block_abs_val
interval of dim (2,0):
       a in [-oo,6]
       b in [2,2]

 inside getNegCondAbsValFromCFGInfo()

 neg cond absval
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 Analyzer - received neg_cond_abs_val
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 inside meetAbsVal()

 val 1 
interval of dim (2,0):
       a in [-oo,6]
       b in [2,2]

 val 2 
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 abs val after meet 
interval of dim (2,0):
       a in [-oo,0]
       b in [2,2]

 Analyzer - received absValAfterMeet
interval of dim (2,0):
       a in [-oo,0]
       b in [2,2]

 inside setBlockBeginAbsVal()
interval of dim (2,0):
       a in [-oo,0]
       b in [2,2]

 + @begin of block 1  abstract value after meet
interval of dim (2,0):
       a in [-oo,0]
       b in [2,2]

 found stmt 
	b= a+b at testdata/test_while_simple.c:8:3

    Found BinaryOperator 
	Assignment Op =  in B1
	LHS identifier = b
	type: int

 found stmt 
	a+b at testdata/test_while_simple.c:8:6

    Found BinaryOperator 
	Additive Op +
	LHS identifier = a
	type: int
	RHS identifier = b
	type: int

 found stmt 
	return 0 at testdata/test_while_simple.c:9:3
	return stmt: in B1
	value: 0

 + abstract value after this block is processed
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,2]

 copy of abs val
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,2]

 + updating MyCFGInfo ...

 inside addCFGInfo()

 - adding cfg_block 1
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,2]

 blockAbsVal 0x97e13c0

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x97c9100	Empty	interval of dim (0,0):

 blockAbsVal 0x97d1e90
----		----		----
5	0x97c9080	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x97d3488
----		----		----
2	0x97c8f38	While	interval of dim (2,0):
       a in [-oo,6]
       b in [2,2]

 blockAbsVal 0x97e0408
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x97e0418
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x97e03d8
----
4	0x97c9000	None	interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 blockAbsVal 0x97de3f8
----		----		----
3	0x97c8f9c	None	interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 blockAbsVal 0x97df018
----		----		interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 loopExitAbsValOld 0x97df028

1	0x97c8ed4	None	interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,2]

 blockAbsVal 0x97e13c0
----		----		----

--------------------------------------------------

 Current CFGBlock 
 - blockId = 0
 - is not the source of a back edge 
 - is reachable from Entry Block (true-1/false-0): 1

 [B0 (EXIT)]
   Preds (1): B1


  cfg_block = 0 	predBlock = 1 

  predecessor's successor list
 0

cfgBlock 	predBlock numSuccOfPred Edge EdgeColor succOfPredList
----------------------------------------------------------
1 		2 		2 	2->1 	2	4, 1, END
0 		1 		1 	1->0 	0	0, END


  predecessor list: 
1  
 inside getBlockAbsValFromCFGInfo()

 block absval
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,2]

 copy of abs val
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,2]

 inside setBlockBeginAbsVal()
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,2]

 + abstract value after copy for isUniqueSucc
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,2]

 + abstract value after this block is processed
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,2]

 inside copyAbsVal()

 input val 
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,2]

 copy of abs val
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,2]

 + updating MyCFGInfo ...

 inside addCFGInfo()

 - adding cfg_block 0
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,2]

BlockId CFGBlock 	TermType blockAbsVal 	condAbsVal 	negCondAbsVal	loopExitAbsValOld
------------------------------------------------------------------------------------------------------------------------
6	0x97c9100	Empty	interval of dim (0,0):

 blockAbsVal 0x97d1e90
----		----		----
5	0x97c9080	None	interval of dim (2,0):
       a in [6,6]
       b in [2,2]

 blockAbsVal 0x97d3488
----		----		----
2	0x97c8f38	While	interval of dim (2,0):
       a in [-oo,6]
       b in [2,2]

 blockAbsVal 0x97e0408
interval of dim (2,0):
       a in [1,+oo]
       b in [-oo,+oo]

 condAbsVal 0x97e0418
interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,+oo]

 negCondAbsVal 0x97e03d8
----
4	0x97c9000	None	interval of dim (2,0):
       a in [0,5]
       b in [2,2]

 blockAbsVal 0x97de3f8
----		----		----
3	0x97c8f9c	None	interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 blockAbsVal 0x97df018
----		----		interval of dim (2,0):
       a in [-oo,5]
       b in [2,2]

 loopExitAbsValOld 0x97df028

1	0x97c8ed4	None	interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,2]

 blockAbsVal 0x97e13c0
----		----		----
0	0x97c8e70	Empty	interval of dim (2,0):
       a in [-oo,0]
       b in [-oo,2]

 blockAbsVal 0x97e17d8
----		----		----

 Analyzer destructor: you wasted my time!

